Artificial Mutation inspired Hyper-heuristic for Runtime Usage of Multi-objective Algorithms

In the last years, multi-objective evolutionary algorithms (MOEA) have been applied to different software engineering problems where many conflicting objectives have to be optimized simultaneously. In theory, evolutionary algorithms feature a nice property for runtime optimization as they can provide a solution in any execution time. In practice, based on a Darwinian inspired natural selection, these evolutionary algorithms produce many deadborn solutions whose computation results in a computational resources wastage: natural selection is naturally slow. In this paper, we reconsider this founding analogy to accelerate convergence of MOEA, by looking at modern biology studies: artificial selection has been used to achieve an anticipated specific purpose instead of only relying on crossover and natural selection (i.e., Muller et al [18] research on artificial mutation of fruits with X-Ray). Putting aside the analogy with natural selection , the present paper proposes an hyper-heuristic for MOEA algorithms named Sputnik 1 that uses artificial selective mutation to improve the convergence speed of MOEA. Sputnik leverages the past history of mutation efficiency to select the most relevant mutations to perform. We evaluate Sputnik on a cloud-reasoning engine, which drives on-demand provisioning while considering conflicting performance and cost objectives. We have conducted experiments to highlight the significant performance improvement of Sputnik in terms of resolution time.

==> result1.csv <==
generation,RANDOM,SPUTNIK_CASTE,SPUTNIK_ELITIST
0,0.418861765,0.418861765,0.418861765
1,0.427953122,0.423316194,0.423803963
2,0.432245106,0.427747939,0.428689577
3,0.4366775,0.431996393,0.428803943
4,0.440364041,0.436514697,0.428803967
5,0.441207468,0.440679046,0.433427542
6,0.441212577,0.440688529,0.433431794
7,0.44526899,0.440692039,0.438022754
8,0.445266881,0.449472885,0.438131567
9,0.450819584,0.449493824,0.438125666
10,0.451339871,0.449515536,0.438909298
11,0.451344694,0.452199129,0.439434812
12,0.451724122,0.46096532,0.443328259
13,0.451733504,0.460967106,0.448175759
14,0.451717958,0.46098242,0.448141043
15,0.455693591,0.46549301,0.457244171
16,0.456037451,0.465524301,0.457251986
17,0.462970641,0.465515221,0.466287539
18,0.463078897,0.469213979,0.475363985
19,0.468549734,0.469241763,0.475358747
20,0.468556736,0.477517256,0.475357542
21,0.468648474,0.477517876,0.475357542
22,0.468662343,0.477517854,0.475411253
23,0.468647514,0.477547977,0.475462253
24,0.468644035,0.481207868,0.484586242
25,0.472871177,0.481214707,0.493629938
26,0.476577262,0.489433838,0.493623518
27,0.476567615,0.492843304,0.493653881
28,0.476508088,0.49620137,0.493653881
29,0.476568788,0.501014819,0.493668785
30,0.476568788,0.501032652,0.502766713
31,0.476591415,0.5010415,0.502778217
32,0.476599412,0.509146459,0.511833333
33,0.476918969,0.509154254,0.511833333
34,0.477213495,0.509182866,0.511821666
35,0.477196954,0.509196282,0.511848369
36,0.477209981,0.509208737,0.511870222
37,0.480766389,0.513981449,0.520790404
38,0.489048147,0.522147811,0.520853326
39,0.489433706,0.522160533,0.520897635
40,0.489484512,0.522208824,0.530005046
41,0.489468464,0.522332283,0.539228123
42,0.489773471,0.52238218,0.539279628
43,0.493232166,0.522477968,0.539257352
44,0.493510998,0.522592964,0.548252926
45,0.493502592,0.523014934,0.551393467
46,0.493483851,0.528815987,0.560173369
47,0.49353586,0.53475852,0.569108316
48,0.497159617,0.538196418,0.569066901
49,0.497403234,0.541140508,0.578064278
50,0.497477654,0.541175728,0.577688898
51,0.497685998,0.544554079,0.586957417
52,0.497706925,0.547780497,0.586980581
53,0.501056563,0.551013288,0.587011204
54,0.501094457,0.551265166,0.586929926
55,0.501312581,0.554721448,0.587011204
56,0.504652735,0.554726203,0.587277775
57,0.504687491,0.563934509,0.596081043
58,0.512649883,0.572782956,0.596160949
59,0.517656566,0.572656616,0.596255939
60,0.52095297,0.572729538,0.595919622
61,0.520854225,0.572787174,0.604852774
62,0.520866255,0.57275906,0.604859658
63,0.520892967,0.572599624,0.613776552
64,0.521066153,0.572724785,0.620294638
65,0.521066621,0.575581549,0.620250992
66,0.52101537,0.576175372,0.620291313
67,0.521156153,0.576213166,0.620279554
68,0.521196456,0.585223381,0.620152635
69,0.521246817,0.591499969,0.622419746
70,0.521346491,0.594193539,0.631239831
71,0.521319506,0.600526926,0.631209043
72,0.524395592,0.600499686,0.631073842
73,0.52741576,0.609463531,0.631291807
74,0.527017582,0.609304274,0.631211373
75,0.527013319,0.611845891,0.640468349
76,0.527136726,0.612045832,0.649256658
77,0.527329082,0.620916347,0.649165939
78,0.527430461,0.620961579,0.65780515
79,0.529975571,0.620887948,0.657926517
80,0.530113933,0.623319839,0.65789803
81,0.530239777,0.627660413,0.657998243
82,0.530249418,0.627645726,0.65720067
83,0.533267331,0.634306192,0.657282542
84,0.540886868,0.636223675,0.657193713
85,0.541081106,0.636529086,0.657193713
86,0.541047555,0.643290681,0.657533722
87,0.540897831,0.643594285,0.657641
88,0.543685238,0.643541946,0.657795651
89,0.54369015,0.64357943,0.659540404
90,0.551362117,0.643665479,0.659431994
91,0.551397079,0.643710075,0.659573265
92,0.551397079,0.652570602,0.659666307
93,0.551523047,0.65281079,0.659813541
94,0.554209063,0.654732142,0.659694264
95,0.554267645,0.656803484,0.65984182
96,0.554285886,0.656853648,0.666671606
97,0.554424778,0.656370492,0.666788846
98,0.554544776,0.656363065,0.666826985
99,0.554550531,0.665149926,0.666930354
100,0.556995922,0.665592337,0.66683427
101,0.557099527,0.665888264,0.666775902
102,0.557083534,0.666823306,0.666807277
103,0.556969332,0.666486569,0.668500387
104,0.557275166,0.668443832,0.668312318
105,0.564787228,0.668610127,0.668392451
106,0.567295155,0.676859124,0.668368805
107,0.567295846,0.676689818,0.668464649
108,0.574695404,0.676753598,0.668483221
109,0.574747211,0.676953408,0.668273149
110,0.574783093,0.683871455,0.676563501
111,0.574858889,0.68393497,0.676774503
112,0.58229928,0.68496109,0.676542662
113,0.582257218,0.685109386,0.676626325
114,0.587214251,0.692116677,0.685118488
115,0.587257306,0.700355259,0.685211547
116,0.592481139,0.700390616,0.685281941
117,0.59260307,0.700195345,0.685281941
118,0.592802829,0.700402182,0.685512812
119,0.592761409,0.700418595,0.685648429
120,0.592691291,0.700787805,0.685721521
121,0.59254938,0.700829732,0.685725046
122,0.592633075,0.700964034,0.685779121
123,0.592509644,0.701240307,0.694107779
124,0.599830043,0.700937188,0.694107779
125,0.599728466,0.700826656,0.693661774
126,0.599859785,0.700902306,0.693817558
127,0.599753924,0.701077158,0.702141543
128,0.59962026,0.701181618,0.702130015
129,0.599732764,0.700625501,0.70210882
130,0.599940335,0.700713172,0.701847887
131,0.599972688,0.700881773,0.701787039
132,0.600030157,0.701001401,0.701990534
133,0.600214342,0.701324244,0.70213919
134,0.600223698,0.701128018,0.702192539
135,0.599967896,0.700827702,0.702192539
136,0.607202554,0.700943827,0.703355008
137,0.607222664,0.701249243,0.70351698
138,0.607180201,0.70136129,0.70357977
139,0.607319008,0.701522048,0.703202452
140,0.607377221,0.701594702,0.70307322
141,0.607525574,0.701585284,0.703360749
142,0.6075491,0.701644542,0.703138662
143,0.607471447,0.701832128,0.703138662
144,0.60755095,0.702319992,0.703089866
145,0.6077515,0.702319992,0.703258115
146,0.607808893,0.702405523,0.702384093
147,0.607905234,0.702496711,0.7021385
148,0.607880375,0.702587701,0.702574486
149,0.610090555,0.702658117,0.702653479
150,0.610334827,0.710679375,0.703769998
151,0.612316017,0.710829074,0.704078837
152,0.612373643,0.71115437,0.703900169
153,0.612258471,0.711281178,0.703896754
154,0.612434307,0.711334975,0.704055732
155,0.612501592,0.711387272,0.710959233
156,0.614235883,0.711699758,0.711192549
157,0.617693367,0.711722913,0.711091574
158,0.619626661,0.711813303,0.711231268
159,0.619780321,0.711480006,0.71120077
160,0.619656118,0.711479102,0.711231268
161,0.619775756,0.711445824,0.719084019
162,0.625139527,0.711653214,0.719158961
163,0.62513218,0.71171449,0.718935836
164,0.630769652,0.711760661,0.71893283
165,0.630938398,0.712070527,0.719111714
166,0.630807738,0.71200783,0.71791866
167,0.631192881,0.712602479,0.718271139
168,0.631310623,0.712569074,0.718773352
169,0.631361154,0.712304441,0.719170394
170,0.631401011,0.712185046,0.719301556
171,0.638860593,0.712283314,0.719498996
172,0.639015497,0.712283314,0.719889041
173,0.640720715,0.712844122,0.719792196
174,0.640934655,0.712952692,0.719872963
175,0.641049372,0.712667175,0.720071054
176,0.641107805,0.712795938,0.720034758
177,0.640602116,0.713008339,0.720078096
178,0.640380626,0.712865783,0.720115414
179,0.640178926,0.712924565,0.720377519
180,0.640278794,0.712535918,0.720370799
181,0.64222841,0.712763919,0.720623053
182,0.642442601,0.712917876,0.71998176
183,0.643763001,0.71306361,0.720311531
184,0.6440579,0.713266253,0.720452882
185,0.643880376,0.712107858,0.721462857
186,0.645936882,0.71218298,0.721574073
187,0.647719371,0.712579116,0.721765074
188,0.647807755,0.712737591,0.721343883
189,0.647636925,0.712658658,0.721363312
190,0.647070179,0.712767545,0.721615221
191,0.649019733,0.712926861,0.721007393
192,0.654237534,0.713348916,0.721302391
193,0.654324611,0.713782244,0.721041882
194,0.654328702,0.713944106,0.721286209
195,0.654523569,0.713884364,0.721132282
196,0.654601964,0.713894102,0.721037497
197,0.656414175,0.714242706,0.720901156
198,0.656673824,0.714452805,0.720943275
199,0.656775269,0.714437437,0.721297385
200,0.656901304,0.714527078,0.721296685
201,0.656959911,0.714167728,0.721449329
202,0.657212446,0.714086698,0.721449329
203,0.657249627,0.714248443,0.721355107
204,0.658965859,0.714396982,0.721355107
205,0.658675608,0.714500557,0.721257016
206,0.658583817,0.714889499,0.721351238
207,0.660332217,0.714964547,0.721486986
208,0.660223837,0.715336022,0.721599397
209,0.660247323,0.715106329,0.721260443
210,0.661851577,0.715298658,0.721310906
211,0.663394116,0.715491909,0.721241014
212,0.663319992,0.715413351,0.719209587
213,0.663465419,0.715229334,0.719730123
214,0.663433056,0.715272656,0.719785619
215,0.663482226,0.715416994,0.719996798
216,0.663492228,0.716076171,0.720351645
217,0.665033286,0.716135933,0.720447839
218,0.666519004,0.716165955,0.720367967
219,0.666425857,0.715941025,0.720447018
220,0.666167389,0.71620184,0.720417762
221,0.666475591,0.71616122,0.720461489
222,0.668256991,0.716173804,0.720599695
223,0.66991337,0.716173804,0.720980426
224,0.676705799,0.716059983,0.720810944
225,0.676334343,0.716133316,0.721107805
226,0.67638565,0.716433679,0.72147351
227,0.677815832,0.716499082,0.72147351
228,0.679188801,0.715380342,0.721378263
229,0.67468839,0.715693319,0.721633696
230,0.674473244,0.715937667,0.722860321
231,0.674481908,0.716127638,0.723071545
232,0.674481839,0.716147957,0.723229462
233,0.674483573,0.71589577,0.723346939
234,0.674480185,0.716046711,0.723425115
235,0.674760159,0.715506962,0.723475476
236,0.675875466,0.715764307,0.723475476
237,0.677214539,0.715366734,0.723475476
238,0.677171162,0.715575597,0.723621759
239,0.677482696,0.715245148,0.723618766
240,0.677524986,0.715245148,0.723472266
241,0.677110421,0.715943626,0.723776143
242,0.676998184,0.71635165,0.723899693
243,0.677103343,0.716156266,0.723278679
244,0.677208924,0.715857495,0.723278679
245,0.677217395,0.716138708,0.723532754
246,0.678638239,0.71614643,0.72362577
247,0.683309258,0.716210081,0.723482031
248,0.683316594,0.716329635,0.723482031
249,0.683574287,0.716171723,0.723595385
250,0.683562522,0.716292864,0.724155017
251,0.683458395,0.716348143,0.724242501
252,0.684702033,0.716472419,0.724311599
253,0.691117885,0.716881616,0.723798005
254,0.691051094,0.717007843,0.723798005
255,0.692330498,0.717208786,0.723931657
256,0.692853607,0.717376232,0.723518988
257,0.698124401,0.717631624,0.723518988
258,0.698029761,0.717788566,0.723518988
259,0.697822399,0.7178467,0.723478586
260,0.697630434,0.718086037,0.723137934
261,0.697542189,0.718315641,0.723728164
262,0.697310129,0.719671919,0.723788074
263,0.697894428,0.719842989,0.723798163
264,0.697897124,0.719850038,0.723407663
265,0.697993449,0.719854661,0.723442695
266,0.69905473,0.720075566,0.723091464
267,0.699206537,0.720149103,0.723091464
268,0.699274052,0.720257209,0.723200437
269,0.699541202,0.720344726,0.723284815
270,0.699567501,0.721712077,0.723714585
271,0.69956806,0.721749269,0.724130853
272,0.700896305,0.721749307,0.724189033
273,0.700897322,0.721858485,0.7240678
274,0.701227449,0.723659238,0.7240678
275,0.701371171,0.723840723,0.7240678
276,0.702444169,0.723874873,0.7240678
277,0.702444169,0.72403158,0.724244828
278,0.702905735,0.72411593,0.724356031
279,0.702890965,0.724090799,0.724518458
280,0.703071484,0.724186569,0.724518458
281,0.703071653,0.724270849,0.724667607
282,0.7032038,0.724352207,0.724755257
283,0.703233605,0.724352207,0.724188245
284,0.703290976,0.725571584,0.724249977
285,0.709256274,0.727157956,0.724154104
286,0.710286929,0.727194625,0.723963181
287,0.709246357,0.727302124,0.724001021
288,0.710570024,0.728473363,0.724062769
289,0.711569632,0.72846909,0.724062769
290,0.712558591,0.729749169,0.724086722
291,0.712863435,0.730036193,0.723418561
292,0.7138453,0.730101684,0.723418561
293,0.713735609,0.731360343,0.723393622
294,0.713794533,0.731365615,0.723324671
295,0.714723463,0.732508789,0.723703317
296,0.714757512,0.732444673,0.72320896
297,0.714787072,0.732352125,0.72320896
298,0.71493778,0.732412082,0.723743383
299,0.716018122,0.733613338,0.723748637

==> result2.csv <==
generation,RANDOM,SPUTNIK_CASTE,SPUTNIK_ELITIST
0,0.418861765,0.418861765,0.418861765
1,0.427953122,0.423316194,0.423803963
2,0.432245106,0.427747939,0.428689577
3,0.4366775,0.431996393,0.428803943
4,0.440364041,0.436514697,0.428803967
5,0.441207468,0.440679046,0.433427542
6,0.441212577,0.440688529,0.433431794
7,0.44526899,0.440692039,0.438022754
8,0.445266881,0.449472885,0.438131567
9,0.450819584,0.449493824,0.438125666
10,0.451339871,0.449515536,0.438909298
11,0.451344694,0.452199129,0.439434812
12,0.451724122,0.46096532,0.443328259
13,0.451733504,0.460967106,0.448175759
14,0.451717958,0.46098242,0.448141043
15,0.455693591,0.46549301,0.457244171
16,0.456037451,0.465524301,0.457251986
17,0.462970641,0.465515221,0.466287539
18,0.463078897,0.469213979,0.475363985
19,0.468549734,0.469241763,0.475358747
20,0.468556736,0.477517256,0.475357542
21,0.468648474,0.477517876,0.475357542
22,0.468662343,0.477517854,0.475411253
23,0.468647514,0.477547977,0.475462253
24,0.468644035,0.481207868,0.484586242
25,0.472871177,0.481214707,0.493629938
26,0.476577262,0.489433838,0.493623518
27,0.476567615,0.492843304,0.493653881
28,0.476508088,0.49620137,0.493653881
29,0.476568788,0.501014819,0.493668785
30,0.476568788,0.501032652,0.502766713
31,0.476591415,0.5010415,0.502778217
32,0.476599412,0.509146459,0.511833333
33,0.476918969,0.509154254,0.511833333
34,0.477213495,0.509182866,0.511821666
35,0.477196954,0.509196282,0.511848369
36,0.477209981,0.509208737,0.511870222
37,0.480766389,0.513981449,0.520790404
38,0.489048147,0.522147811,0.520853326
39,0.489433706,0.522160533,0.520897635
40,0.489484512,0.522208824,0.530005046
41,0.489468464,0.522332283,0.539228123
42,0.489773471,0.52238218,0.539279628
43,0.493232166,0.522477968,0.539257352
44,0.493510998,0.522592964,0.548252926
45,0.493502592,0.523014934,0.551393467
46,0.493483851,0.528815987,0.560173369
47,0.49353586,0.53475852,0.569108316
48,0.497159617,0.538196418,0.569066901
49,0.497403234,0.541140508,0.578064278
50,0.497477654,0.541175728,0.577688898
51,0.497685998,0.544554079,0.586957417
52,0.497706925,0.547780497,0.586980581
53,0.501056563,0.551013288,0.587011204
54,0.501094457,0.551265166,0.586929926
55,0.501312581,0.554721448,0.587011204
56,0.504652735,0.554726203,0.587277775
57,0.504687491,0.563934509,0.596081043
58,0.512649883,0.572782956,0.596160949
59,0.517656566,0.572656616,0.596255939
60,0.52095297,0.572729538,0.595919622
61,0.520854225,0.572787174,0.604852774
62,0.520866255,0.57275906,0.604859658
63,0.520892967,0.572599624,0.613776552
64,0.521066153,0.572724785,0.620294638
65,0.521066621,0.575581549,0.620250992
66,0.52101537,0.576175372,0.620291313
67,0.521156153,0.576213166,0.620279554
68,0.521196456,0.585223381,0.620152635
69,0.521246817,0.591499969,0.622419746
70,0.521346491,0.594193539,0.631239831
71,0.521319506,0.600526926,0.631209043
72,0.524395592,0.600499686,0.631073842
73,0.52741576,0.609463531,0.631291807
74,0.527017582,0.609304274,0.631211373
75,0.527013319,0.611845891,0.640468349
76,0.527136726,0.612045832,0.649256658
77,0.527329082,0.620916347,0.649165939
78,0.527430461,0.620961579,0.65780515
79,0.529975571,0.620887948,0.657926517
80,0.530113933,0.623319839,0.65789803
81,0.530239777,0.627660413,0.657998243
82,0.530249418,0.627645726,0.65720067
83,0.533267331,0.634306192,0.657282542
84,0.540886868,0.636223675,0.657193713
85,0.541081106,0.636529086,0.657193713
86,0.541047555,0.643290681,0.657533722
87,0.540897831,0.643594285,0.657641
88,0.543685238,0.643541946,0.657795651
89,0.54369015,0.64357943,0.659540404
90,0.551362117,0.643665479,0.659431994
91,0.551397079,0.643710075,0.659573265
92,0.551397079,0.652570602,0.659666307
93,0.551523047,0.65281079,0.659813541
94,0.554209063,0.654732142,0.659694264
95,0.554267645,0.656803484,0.65984182
96,0.554285886,0.656853648,0.666671606
97,0.554424778,0.656370492,0.666788846
98,0.554544776,0.656363065,0.666826985
99,0.554550531,0.665149926,0.666930354
100,0.556995922,0.665592337,0.66683427
101,0.557099527,0.665888264,0.666775902
102,0.557083534,0.666823306,0.666807277
103,0.556969332,0.666486569,0.668500387
104,0.557275166,0.668443832,0.668312318
105,0.564787228,0.668610127,0.668392451
106,0.567295155,0.676859124,0.668368805
107,0.567295846,0.676689818,0.668464649
108,0.574695404,0.676753598,0.668483221
109,0.574747211,0.676953408,0.668273149
110,0.574783093,0.683871455,0.676563501
111,0.574858889,0.68393497,0.676774503
112,0.58229928,0.68496109,0.676542662
113,0.582257218,0.685109386,0.676626325
114,0.587214251,0.692116677,0.685118488
115,0.587257306,0.700355259,0.685211547
116,0.592481139,0.700390616,0.685281941
117,0.59260307,0.700195345,0.685281941
118,0.592802829,0.700402182,0.685512812
119,0.592761409,0.700418595,0.685648429
120,0.592691291,0.700787805,0.685721521
121,0.59254938,0.700829732,0.685725046
122,0.592633075,0.700964034,0.685779121
123,0.592509644,0.701240307,0.694107779
124,0.599830043,0.700937188,0.694107779
125,0.599728466,0.700826656,0.693661774
126,0.599859785,0.700902306,0.693817558
127,0.599753924,0.701077158,0.702141543
128,0.59962026,0.701181618,0.702130015
129,0.599732764,0.700625501,0.70210882
130,0.599940335,0.700713172,0.701847887
131,0.599972688,0.700881773,0.701787039
132,0.600030157,0.701001401,0.701990534
133,0.600214342,0.701324244,0.70213919
134,0.600223698,0.701128018,0.702192539
135,0.599967896,0.700827702,0.702192539
136,0.607202554,0.700943827,0.703355008
137,0.607222664,0.701249243,0.70351698
138,0.607180201,0.70136129,0.70357977
139,0.607319008,0.701522048,0.703202452
140,0.607377221,0.701594702,0.70307322
141,0.607525574,0.701585284,0.703360749
142,0.6075491,0.701644542,0.703138662
143,0.607471447,0.701832128,0.703138662
144,0.60755095,0.702319992,0.703089866
145,0.6077515,0.702319992,0.703258115
146,0.607808893,0.702405523,0.702384093
147,0.607905234,0.702496711,0.7021385
148,0.607880375,0.702587701,0.702574486
149,0.610090555,0.702658117,0.702653479
150,0.610334827,0.710679375,0.703769998
151,0.612316017,0.710829074,0.704078837
152,0.612373643,0.71115437,0.703900169
153,0.612258471,0.711281178,0.703896754
154,0.612434307,0.711334975,0.704055732
155,0.612501592,0.711387272,0.710959233
156,0.614235883,0.711699758,0.711192549
157,0.617693367,0.711722913,0.711091574
158,0.619626661,0.711813303,0.711231268
159,0.619780321,0.711480006,0.71120077
160,0.619656118,0.711479102,0.711231268
161,0.619775756,0.711445824,0.719084019
162,0.625139527,0.711653214,0.719158961
163,0.62513218,0.71171449,0.718935836
164,0.630769652,0.711760661,0.71893283
165,0.630938398,0.712070527,0.719111714
166,0.630807738,0.71200783,0.71791866
167,0.631192881,0.712602479,0.718271139
168,0.631310623,0.712569074,0.718773352
169,0.631361154,0.712304441,0.719170394
170,0.631401011,0.712185046,0.719301556
171,0.638860593,0.712283314,0.719498996
172,0.639015497,0.712283314,0.719889041
173,0.640720715,0.712844122,0.719792196
174,0.640934655,0.712952692,0.719872963
175,0.641049372,0.712667175,0.720071054
176,0.641107805,0.712795938,0.720034758
177,0.640602116,0.713008339,0.720078096
178,0.640380626,0.712865783,0.720115414
179,0.640178926,0.712924565,0.720377519
180,0.640278794,0.712535918,0.720370799
181,0.64222841,0.712763919,0.720623053
182,0.642442601,0.712917876,0.71998176
183,0.643763001,0.71306361,0.720311531
184,0.6440579,0.713266253,0.720452882
185,0.643880376,0.712107858,0.721462857
186,0.645936882,0.71218298,0.721574073
187,0.647719371,0.712579116,0.721765074
188,0.647807755,0.712737591,0.721343883
189,0.647636925,0.712658658,0.721363312
190,0.647070179,0.712767545,0.721615221
191,0.649019733,0.712926861,0.721007393
192,0.654237534,0.713348916,0.721302391
193,0.654324611,0.713782244,0.721041882
194,0.654328702,0.713944106,0.721286209
195,0.654523569,0.713884364,0.721132282
196,0.654601964,0.713894102,0.721037497
197,0.656414175,0.714242706,0.720901156
198,0.656673824,0.714452805,0.720943275
199,0.656775269,0.714437437,0.721297385
200,0.656901304,0.714527078,0.721296685
201,0.656959911,0.714167728,0.721449329
202,0.657212446,0.714086698,0.721449329
203,0.657249627,0.714248443,0.721355107
204,0.658965859,0.714396982,0.721355107
205,0.658675608,0.714500557,0.721257016
206,0.658583817,0.714889499,0.721351238
207,0.660332217,0.714964547,0.721486986
208,0.660223837,0.715336022,0.721599397
209,0.660247323,0.715106329,0.721260443
210,0.661851577,0.715298658,0.721310906
211,0.663394116,0.715491909,0.721241014
212,0.663319992,0.715413351,0.719209587
213,0.663465419,0.715229334,0.719730123
214,0.663433056,0.715272656,0.719785619
215,0.663482226,0.715416994,0.719996798
216,0.663492228,0.716076171,0.720351645
217,0.665033286,0.716135933,0.720447839
218,0.666519004,0.716165955,0.720367967
219,0.666425857,0.715941025,0.720447018
220,0.666167389,0.71620184,0.720417762
221,0.666475591,0.71616122,0.720461489
222,0.668256991,0.716173804,0.720599695
223,0.66991337,0.716173804,0.720980426
224,0.676705799,0.716059983,0.720810944
225,0.676334343,0.716133316,0.721107805
226,0.67638565,0.716433679,0.72147351
227,0.677815832,0.716499082,0.72147351
228,0.679188801,0.715380342,0.721378263
229,0.67468839,0.715693319,0.721633696
230,0.674473244,0.715937667,0.722860321
231,0.674481908,0.716127638,0.723071545
232,0.674481839,0.716147957,0.723229462
233,0.674483573,0.71589577,0.723346939
234,0.674480185,0.716046711,0.723425115
235,0.674760159,0.715506962,0.723475476
236,0.675875466,0.715764307,0.723475476
237,0.677214539,0.715366734,0.723475476
238,0.677171162,0.715575597,0.723621759
239,0.677482696,0.715245148,0.723618766
240,0.677524986,0.715245148,0.723472266
241,0.677110421,0.715943626,0.723776143
242,0.676998184,0.71635165,0.723899693
243,0.677103343,0.716156266,0.723278679
244,0.677208924,0.715857495,0.723278679
245,0.677217395,0.716138708,0.723532754
246,0.678638239,0.71614643,0.72362577
247,0.683309258,0.716210081,0.723482031
248,0.683316594,0.716329635,0.723482031
249,0.683574287,0.716171723,0.723595385
250,0.683562522,0.716292864,0.724155017
251,0.683458395,0.716348143,0.724242501
252,0.684702033,0.716472419,0.724311599
253,0.691117885,0.716881616,0.723798005
254,0.691051094,0.717007843,0.723798005
255,0.692330498,0.717208786,0.723931657
256,0.692853607,0.717376232,0.723518988
257,0.698124401,0.717631624,0.723518988
258,0.698029761,0.717788566,0.723518988
259,0.697822399,0.7178467,0.723478586
260,0.697630434,0.718086037,0.723137934
261,0.697542189,0.718315641,0.723728164
262,0.697310129,0.719671919,0.723788074
263,0.697894428,0.719842989,0.723798163
264,0.697897124,0.719850038,0.723407663
265,0.697993449,0.719854661,0.723442695
266,0.69905473,0.720075566,0.723091464
267,0.699206537,0.720149103,0.723091464
268,0.699274052,0.720257209,0.723200437
269,0.699541202,0.720344726,0.723284815
270,0.699567501,0.721712077,0.723714585
271,0.69956806,0.721749269,0.724130853
272,0.700896305,0.721749307,0.724189033
273,0.700897322,0.721858485,0.7240678
274,0.701227449,0.723659238,0.7240678
275,0.701371171,0.723840723,0.7240678
276,0.702444169,0.723874873,0.7240678
277,0.702444169,0.72403158,0.724244828
278,0.702905735,0.72411593,0.724356031
279,0.702890965,0.724090799,0.724518458
280,0.703071484,0.724186569,0.724518458
281,0.703071653,0.724270849,0.724667607
282,0.7032038,0.724352207,0.724755257
283,0.703233605,0.724352207,0.724188245
284,0.703290976,0.725571584,0.724249977
285,0.709256274,0.727157956,0.724154104
286,0.710286929,0.727194625,0.723963181
287,0.709246357,0.727302124,0.724001021
288,0.710570024,0.728473363,0.724062769
289,0.711569632,0.72846909,0.724062769
290,0.712558591,0.729749169,0.724086722
291,0.712863435,0.730036193,0.723418561
292,0.7138453,0.730101684,0.723418561
293,0.713735609,0.731360343,0.723393622
294,0.713794533,0.731365615,0.723324671
295,0.714723463,0.732508789,0.723703317
296,0.714757512,0.732444673,0.72320896
297,0.714787072,0.732352125,0.72320896
298,0.71493778,0.732412082,0.723743383
299,0.716018122,0.733613338,0.723748637
